Optimal selection of sample-size dependent common subsets of covariates for multi-task regression prediction

An analyst is given a training set consisting of regression datasets $D_j$ of different sizes, which are distributed according to some $G_j$, $j=1,\ldots,\cal J$, where the distributions $G_j$ are assumed to form a random sample generated by some common source. In particular, the $D_j$'s have a common set of covariates and they are all labeled. The training set is used by the analyst for selection of subsets of covariates denoted by ${P}^*(n)$, whose role is described next. The multi-task problem we consider is as follows: given a number of random labeled datasets (which may be in the training set or not) $D_{J_k}$ of size $n_k$, $k=1,\ldots,K$, estimate separately for each dataset the regression coefficients on the subset of covariates ${P}^*(n_k)$ and then predict future dependent variables given their covariates. Naturally, a large sample size $n_k$ of $D_{J_k}$ allows a larger subset of covariates, and the dependence of the size of the selected covariate subsets on $n_k$ is needed in order to achieve good prediction and avoid overfitting. Subset selection is notoriously difficult and computationally demanding, and requires large samples; using all the regression datasets in the training set together amounts to borrowing strength toward better selection under suitable assumptions. Furthermore, using common subsets for all regressions having a given sample size standardizes and simplifies the data collection and avoids having to select and use a different subset for each prediction task. Our approach is efficient when the relevant covariates for prediction are common to the different regressions, while the models' coefficients may vary between different regressions.

==> Needed files/_config.yml <==
title: Author support for IMS co-sponsored journal EJS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal

==> _config.yml <==
title: Author support for IMS co-sponsored journal EJS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
